Timely Monitoring of Dynamic Sources with Observations from Multiple Wireless Sensors

Age of Information (AoI) has recently received much attention due to its relevance in IoT sensing and monitoring applications. In this paper, we consider the problem of minimizing the AoI in a system in which a set of sources are observed by multiple sensors in a many-to-many relationship, and the probability that a sensor observes a source depends on the state of the source. This model represents many practical scenarios, such as the ones in which multiple cameras or microphones are deployed to monitor objects moving in certain areas. We formulate the scheduling problem as a Markov Decision Process, and show how the age-optimal scheduling policy can be obtained. We further consider partially observable variants of the problem, and devise approximate policies for large state spaces. Our evaluations show that the approximate policies work well in the considered scenarios, and that the fact that sensors can observe multiple sources is beneficial, especially when there is high uncertainty of the source states.

==> data/belief_example_0.csv <==
0.00000, 0.00000, 0.01562
1.00000, 0.00000, 0.01562
2.00000, 0.00000, 0.01562
3.00000, 0.00000, 0.01562
4.00000, 0.00000, 0.01562
5.00000, 0.00000, 0.01562
6.00000, 0.00000, 0.01562
7.00000, 0.00000, 0.01562
0.00000, 1.00000, 0.01562
1.00000, 1.00000, 0.01562
2.00000, 1.00000, 0.01562
3.00000, 1.00000, 0.01562
4.00000, 1.00000, 0.01562
5.00000, 1.00000, 0.01562
6.00000, 1.00000, 0.01562
7.00000, 1.00000, 0.01562
0.00000, 2.00000, 0.01562
1.00000, 2.00000, 0.01562
2.00000, 2.00000, 0.01562
3.00000, 2.00000, 0.01562
4.00000, 2.00000, 0.01562
5.00000, 2.00000, 0.01562
6.00000, 2.00000, 0.01562
7.00000, 2.00000, 0.01562
0.00000, 3.00000, 0.01562
1.00000, 3.00000, 0.01562
2.00000, 3.00000, 0.01562
3.00000, 3.00000, 0.01562
4.00000, 3.00000, 0.01562
5.00000, 3.00000, 0.01562
6.00000, 3.00000, 0.01562
7.00000, 3.00000, 0.01562
0.00000, 4.00000, 0.01562
1.00000, 4.00000, 0.01562
2.00000, 4.00000, 0.01562
3.00000, 4.00000, 0.01562
4.00000, 4.00000, 0.01562
5.00000, 4.00000, 0.01562
6.00000, 4.00000, 0.01562
7.00000, 4.00000, 0.01562
0.00000, 5.00000, 0.01562
1.00000, 5.00000, 0.01562
2.00000, 5.00000, 0.01562
3.00000, 5.00000, 0.01562
4.00000, 5.00000, 0.01562
5.00000, 5.00000, 0.01562
6.00000, 5.00000, 0.01562
7.00000, 5.00000, 0.01562
0.00000, 6.00000, 0.01562
1.00000, 6.00000, 0.01562
2.00000, 6.00000, 0.01562
3.00000, 6.00000, 0.01562
4.00000, 6.00000, 0.01562
5.00000, 6.00000, 0.01562
6.00000, 6.00000, 0.01562
7.00000, 6.00000, 0.01562
0.00000, 7.00000, 0.01562
1.00000, 7.00000, 0.01562
2.00000, 7.00000, 0.01562
3.00000, 7.00000, 0.01562
4.00000, 7.00000, 0.01562
5.00000, 7.00000, 0.01562
6.00000, 7.00000, 0.01562
7.00000, 7.00000, 0.01562


==> data/belief_example_1.csv <==
0.00000, 0.00000, 0.01642
1.00000, 0.00000, 0.01674
2.00000, 0.00000, 0.01704
3.00000, 0.00000, 0.01675
4.00000, 0.00000, 0.01585
5.00000, 0.00000, 0.01489
6.00000, 0.00000, 0.01363
7.00000, 0.00000, 0.01364
0.00000, 1.00000, 0.01675
1.00000, 1.00000, 0.01703
2.00000, 1.00000, 0.01730
3.00000, 1.00000, 0.01720
4.00000, 1.00000, 0.01644
5.00000, 1.00000, 0.01430
6.00000, 1.00000, 0.01323
7.00000, 1.00000, 0.01241
0.00000, 2.00000, 0.01708
1.00000, 2.00000, 0.01733
2.00000, 2.00000, 0.01403
3.00000, 2.00000, 0.01754
4.00000, 2.00000, 0.01658
5.00000, 2.00000, 0.01527
6.00000, 2.00000, 0.01259
7.00000, 2.00000, 0.01307
0.00000, 3.00000, 0.01702
1.00000, 3.00000, 0.01379
2.00000, 3.00000, 0.01407
3.00000, 3.00000, 0.01408
4.00000, 3.00000, 0.01745
5.00000, 3.00000, 0.01590
6.00000, 3.00000, 0.01550
7.00000, 3.00000, 0.01513
0.00000, 4.00000, 0.01635
1.00000, 4.00000, 0.01691
2.00000, 4.00000, 0.01386
3.00000, 4.00000, 0.01748
4.00000, 4.00000, 0.01725
5.00000, 4.00000, 0.01699
6.00000, 4.00000, 0.01600
7.00000, 4.00000, 0.01639
0.00000, 5.00000, 0.01517
1.00000, 5.00000, 0.01610
2.00000, 5.00000, 0.01699
3.00000, 5.00000, 0.01719
4.00000, 5.00000, 0.01690
5.00000, 5.00000, 0.01637
6.00000, 5.00000, 0.01584
7.00000, 5.00000, 0.01543
0.00000, 6.00000, 0.01373
1.00000, 6.00000, 0.01507
2.00000, 6.00000, 0.01639
3.00000, 6.00000, 0.01681
4.00000, 6.00000, 0.01644
5.00000, 6.00000, 0.01577
6.00000, 6.00000, 0.01499
7.00000, 6.00000, 0.01445
0.00000, 7.00000, 0.01264
1.00000, 7.00000, 0.01426
2.00000, 7.00000, 0.01590
3.00000, 7.00000, 0.01646
4.00000, 7.00000, 0.01612
5.00000, 7.00000, 0.01535
6.00000, 7.00000, 0.01448
7.00000, 7.00000, 0.01387


==> data/belief_example_2.csv <==
0.00000, 0.00000, 0.00000
1.00000, 0.00000, 0.00000
2.00000, 0.00000, 0.00000
3.00000, 0.00000, 0.00000
4.00000, 0.00000, 0.00000
5.00000, 0.00000, 0.00000
6.00000, 0.00000, 0.00000
7.00000, 0.00000, 0.00000
0.00000, 1.00000, 0.00000
1.00000, 1.00000, 0.00000
2.00000, 1.00000, 0.00000
3.00000, 1.00000, 0.20000
4.00000, 1.00000, 0.00000
5.00000, 1.00000, 0.00000
6.00000, 1.00000, 0.00000
7.00000, 1.00000, 0.00000
0.00000, 2.00000, 0.00000
1.00000, 2.00000, 0.00000
2.00000, 2.00000, 0.20000
3.00000, 2.00000, 0.20000
4.00000, 2.00000, 0.20000
5.00000, 2.00000, 0.00000
6.00000, 2.00000, 0.00000
7.00000, 2.00000, 0.00000
0.00000, 3.00000, 0.00000
1.00000, 3.00000, 0.00000
2.00000, 3.00000, 0.00000
3.00000, 3.00000, 0.20000
4.00000, 3.00000, 0.00000
5.00000, 3.00000, 0.00000
6.00000, 3.00000, 0.00000
7.00000, 3.00000, 0.00000
0.00000, 4.00000, 0.00000
1.00000, 4.00000, 0.00000
2.00000, 4.00000, 0.00000
3.00000, 4.00000, 0.00000
4.00000, 4.00000, 0.00000
5.00000, 4.00000, 0.00000
6.00000, 4.00000, 0.00000
7.00000, 4.00000, 0.00000
0.00000, 5.00000, 0.00000
1.00000, 5.00000, 0.00000
2.00000, 5.00000, 0.00000
3.00000, 5.00000, 0.00000
4.00000, 5.00000, 0.00000
5.00000, 5.00000, 0.00000
6.00000, 5.00000, 0.00000
7.00000, 5.00000, 0.00000
0.00000, 6.00000, 0.00000
1.00000, 6.00000, 0.00000
2.00000, 6.00000, 0.00000
3.00000, 6.00000, 0.00000
4.00000, 6.00000, 0.00000
5.00000, 6.00000, 0.00000
6.00000, 6.00000, 0.00000
7.00000, 6.00000, 0.00000
0.00000, 7.00000, 0.00000
1.00000, 7.00000, 0.00000
2.00000, 7.00000, 0.00000
3.00000, 7.00000, 0.00000
4.00000, 7.00000, 0.00000
5.00000, 7.00000, 0.00000
6.00000, 7.00000, 0.00000
7.00000, 7.00000, 0.00000


==> data/belief_example_3.csv <==
0.00000, 0.00000, 0.00000
1.00000, 0.00000, 0.00000
2.00000, 0.00000, 0.00000
3.00000, 0.00000, 0.00000
4.00000, 0.00000, 0.00000
5.00000, 0.00000, 0.00000
6.00000, 0.00000, 0.00000
7.00000, 0.00000, 0.00000
0.00000, 1.00000, 0.00000
1.00000, 1.00000, 0.00000
2.00000, 1.00000, 0.05000
3.00000, 1.00000, 0.05000
4.00000, 1.00000, 0.05000
5.00000, 1.00000, 0.00000
6.00000, 1.00000, 0.00000
7.00000, 1.00000, 0.00000
0.00000, 2.00000, 0.00000
1.00000, 2.00000, 0.05000
2.00000, 2.00000, 0.10000
3.00000, 2.00000, 0.20000
4.00000, 2.00000, 0.10000
5.00000, 2.00000, 0.05000
6.00000, 2.00000, 0.00000
7.00000, 2.00000, 0.00000
0.00000, 3.00000, 0.00000
1.00000, 3.00000, 0.00000
2.00000, 3.00000, 0.10000
3.00000, 3.00000, 0.10000
4.00000, 3.00000, 0.10000
5.00000, 3.00000, 0.00000
6.00000, 3.00000, 0.00000
7.00000, 3.00000, 0.00000
0.00000, 4.00000, 0.00000
1.00000, 4.00000, 0.00000
2.00000, 4.00000, 0.00000
3.00000, 4.00000, 0.05000
4.00000, 4.00000, 0.00000
5.00000, 4.00000, 0.00000
6.00000, 4.00000, 0.00000
7.00000, 4.00000, 0.00000
0.00000, 5.00000, 0.00000
1.00000, 5.00000, 0.00000
2.00000, 5.00000, 0.00000
3.00000, 5.00000, 0.00000
4.00000, 5.00000, 0.00000
5.00000, 5.00000, 0.00000
6.00000, 5.00000, 0.00000
7.00000, 5.00000, 0.00000
0.00000, 6.00000, 0.00000
1.00000, 6.00000, 0.00000
2.00000, 6.00000, 0.00000
3.00000, 6.00000, 0.00000
4.00000, 6.00000, 0.00000
5.00000, 6.00000, 0.00000
6.00000, 6.00000, 0.00000
7.00000, 6.00000, 0.00000
0.00000, 7.00000, 0.00000
1.00000, 7.00000, 0.00000
2.00000, 7.00000, 0.00000
3.00000, 7.00000, 0.00000
4.00000, 7.00000, 0.00000
5.00000, 7.00000, 0.00000
6.00000, 7.00000, 0.00000
7.00000, 7.00000, 0.00000


==> data/large_cam_0.05.csv <==
0.01000, 83.65641, 4.58680, 51.98940, 63.35496, 48.45623, 63.76683
0.01274, 83.54338, 4.58937, 52.22498, 63.68639, 48.66393, 63.58631
0.01624, 83.20500, 4.58979, 52.38751, 63.61251, 48.40471, 63.56895
0.02069, 82.45748, 4.58954, 52.38928, 63.52792, 48.42716, 63.67228
0.02637, 82.00546, 4.59023, 52.35643, 63.94980, 48.44129, 63.90751
0.03360, 82.24083, 4.58754, 52.68833, 63.75229, 48.15255, 63.65356
0.04281, 80.96081, 4.58757, 52.26844, 63.57496, 48.39617, 63.86716
0.05456, 79.58359, 4.58665, 52.43799, 63.65740, 48.52160, 64.11296
0.06952, 78.66011, 4.58383, 52.33853, 63.30738, 48.67977, 63.38086
0.08859, 77.08364, 4.58628, 52.45344, 63.37137, 48.73874, 63.51031
0.11288, 75.34885, 4.58817, 52.23425, 63.71536, 48.20599, 63.26518
0.14384, 72.24763, 4.58813, 52.50219, 63.63480, 48.38520, 63.73186
0.18330, 69.13083, 4.58913, 52.56577, 63.44593, 48.46943, 63.39340
0.23357, 64.97354, 4.58842, 52.49585, 63.11701, 48.37745, 63.63232
0.29764, 59.69720, 4.59137, 52.36502, 63.15240, 37.48071, 37.59835
0.37927, 53.59734, 4.58680, 52.12176, 61.51111, 17.94099, 17.97145
0.48329, 46.18606, 4.57316, 52.15499, 19.12887, 8.45366, 8.46186
0.61585, 37.72218, 3.63353, 31.79518, 4.12895, 3.88490, 3.87990
0.78476, 29.01155, 1.66696, 1.90199, 1.67098, 1.66935, 1.66739
1.00000, 20.90388, 1.00000, 1.00000, 1.00000, 1.00000, 1.00000


==> data/large_cam_0.05_rnd_ana.csv <==
0.01000, 84.15000
0.01048, 84.10953
0.01097, 84.06713
0.01150, 84.02271
0.01205, 83.97617
0.01262, 83.92742
0.01322, 83.87635
0.01385, 83.82285
0.01451, 83.76680
0.01520, 83.70808
0.01592, 83.64657
0.01668, 83.58212
0.01748, 83.51461
0.01831, 83.44388
0.01918, 83.36979
0.02009, 83.29217
0.02105, 83.21085
0.02205, 83.12566
0.02310, 83.03641
0.02420, 82.94292
0.02535, 82.84497
0.02656, 82.74237
0.02783, 82.63487
0.02915, 82.52226
0.03054, 82.40429
0.03199, 82.28071
0.03352, 82.15124
0.03511, 82.01561
0.03678, 81.87353
0.03854, 81.72468
0.04037, 81.56875
0.04229, 81.40540
0.04431, 81.23428
0.04642, 81.05503
0.04863, 80.86724
0.05094, 80.67053
0.05337, 80.46446
0.05591, 80.24860
0.05857, 80.02247
0.06136, 79.78561
0.06428, 79.53750
0.06734, 79.27760
0.07055, 79.00538
0.07391, 78.72024
0.07743, 78.42158
0.08111, 78.10877
0.08498, 77.78115
0.08902, 77.43804
0.09326, 77.07870
0.09770, 76.70240
0.10235, 76.30836
0.10723, 75.89576
0.11233, 75.46376
0.11768, 75.01148
0.12328, 74.53802
0.12915, 74.04243
0.13530, 73.52374
0.14175, 72.98093
0.14850, 72.41298
0.15557, 71.81882
0.16298, 71.19735
0.17074, 70.54745
0.17886, 69.86799
0.18738, 69.15781
0.19630, 68.41575
0.20565, 67.64063
0.21544, 66.83129
0.22570, 65.98657
0.23645, 65.10534
0.24771, 64.18651
0.25950, 63.22903
0.27186, 62.23193
0.28480, 61.19431
0.29836, 60.11540
0.31257, 58.99455
0.32745, 57.83125
0.34305, 56.62521
0.35938, 55.37632
0.37649, 54.08473
0.39442, 52.75089
0.41320, 51.37552
0.43288, 49.95971
0.45349, 48.50492
0.47508, 47.01302
0.49770, 45.48630
0.52140, 43.92749
0.54623, 42.33980
0.57224, 40.72689
0.59948, 39.09288
0.62803, 37.44234
0.65793, 35.78024
0.68926, 34.11193
0.72208, 32.44305
0.75646, 30.77952
0.79248, 29.12740
0.83022, 27.49283
0.86975, 25.88192
0.91116, 24.30069
0.95455, 22.75489
1.00000, 21.25000


==> data/large_cam_0.2.csv <==
0.01000, 83.04799, 4.34114, 57.42243, 63.61151, 57.09900, 63.37729
0.01274, 83.44629, 4.34144, 57.40039, 63.20332, 56.50097, 63.70080
0.01624, 83.39231, 4.34282, 57.54615, 63.41717, 56.64209, 63.75927
0.02069, 82.71898, 4.34087, 57.24587, 63.60159, 56.86112, 63.82953
0.02637, 82.36863, 4.34134, 57.28079, 63.59326, 56.98565, 63.77274
0.03360, 81.54826, 4.34331, 57.61540, 63.93442, 56.90517, 63.46964
0.04281, 80.46391, 4.34146, 57.16713, 63.31062, 56.77003, 63.71762
0.05456, 80.21684, 4.34148, 57.61862, 63.32215, 56.81585, 63.18964
0.06952, 78.50088, 4.34194, 56.96450, 63.44093, 56.55464, 63.38756
0.08859, 77.18350, 4.34314, 57.53055, 63.59818, 56.88862, 63.55575
0.11288, 75.16346, 4.34242, 57.39063, 63.75280, 56.86282, 63.45033
0.14384, 72.38682, 4.34070, 57.20224, 63.78973, 56.82497, 63.73593
0.18330, 69.30607, 4.34140, 57.29448, 63.57824, 56.73684, 63.51309
0.23357, 65.04171, 4.34258, 57.33923, 63.02696, 56.43782, 63.83368
0.29764, 59.67398, 4.34306, 57.43236, 63.24280, 37.64016, 37.48453
0.37927, 53.51724, 4.34262, 57.08198, 61.05229, 17.89467, 17.95712
0.48329, 46.23846, 4.33022, 56.93076, 19.13340, 8.46133, 8.46755
0.61585, 37.84962, 3.57072, 42.76275, 4.12638, 3.88568, 3.87468
0.78476, 29.00519, 1.66732, 3.23166, 1.67056, 1.66891, 1.66805
1.00000, 20.95502, 1.00000, 1.00000, 1.00000, 1.00000, 1.00000


==> data/large_cam_0.2_rnd_ana.csv <==
0.01000, 84.15000
0.01048, 84.10953
0.01097, 84.06713
0.01150, 84.02271
0.01205, 83.97617
0.01262, 83.92742
0.01322, 83.87635
0.01385, 83.82285
0.01451, 83.76680
0.01520, 83.70808
0.01592, 83.64657
0.01668, 83.58212
0.01748, 83.51461
0.01831, 83.44388
0.01918, 83.36979
0.02009, 83.29217
0.02105, 83.21085
0.02205, 83.12566
0.02310, 83.03641
0.02420, 82.94292
0.02535, 82.84497
0.02656, 82.74237
0.02783, 82.63487
0.02915, 82.52226
0.03054, 82.40429
0.03199, 82.28071
0.03352, 82.15124
0.03511, 82.01561
0.03678, 81.87353
0.03854, 81.72468
0.04037, 81.56875
0.04229, 81.40540
0.04431, 81.23428
0.04642, 81.05503
0.04863, 80.86724
0.05094, 80.67053
0.05337, 80.46446
0.05591, 80.24860
0.05857, 80.02247
0.06136, 79.78561
0.06428, 79.53750
0.06734, 79.27760
0.07055, 79.00538
0.07391, 78.72024
0.07743, 78.42158
0.08111, 78.10877
0.08498, 77.78115
0.08902, 77.43804
0.09326, 77.07870
0.09770, 76.70240
0.10235, 76.30836
0.10723, 75.89576
0.11233, 75.46376
0.11768, 75.01148
0.12328, 74.53802
0.12915, 74.04243
0.13530, 73.52374
0.14175, 72.98093
0.14850, 72.41298
0.15557, 71.81882
0.16298, 71.19735
0.17074, 70.54745
0.17886, 69.86799
0.18738, 69.15781
0.19630, 68.41575
0.20565, 67.64063
0.21544, 66.83129
0.22570, 65.98657
0.23645, 65.10534
0.24771, 64.18651
0.25950, 63.22903
0.27186, 62.23193
0.28480, 61.19431
0.29836, 60.11540
0.31257, 58.99455
0.32745, 57.83125
0.34305, 56.62521
0.35938, 55.37632
0.37649, 54.08473
0.39442, 52.75089
0.41320, 51.37552
0.43288, 49.95971
0.45349, 48.50492
0.47508, 47.01302
0.49770, 45.48630
0.52140, 43.92749
0.54623, 42.33980
0.57224, 40.72689
0.59948, 39.09288
0.62803, 37.44234
0.65793, 35.78024
0.68926, 34.11193
0.72208, 32.44305
0.75646, 30.77952
0.79248, 29.12740
0.83022, 27.49283
0.86975, 25.88192
0.91116, 24.30069
0.95455, 22.75489
1.00000, 21.25000


==> data/large_cam_delayed.csv <==
0.0000000000,84.1500000000,19.0286173569,19.3006659967,84.1500000000,34.2063677182,35.6240206299,84.1500000000,52.7289586052,50.4982027590
1.0000000000,84.1500000000,24.9818575907,21.7492187539,84.1500000000,37.0414472928,37.5581684592,84.1500000000,52.7521747391,51.0681417843
2.0000000000,84.1500000000,29.3643381783,23.7631636842,84.1500000000,37.2115739421,37.1281668592,84.1500000000,52.7302428488,51.5193649032
5.0000000000,84.1500000000,37.9604726976,24.5470872646,84.1500000000,40.5365935670,36.9916875416,84.1500000000,53.2816663417,51.8743448783
10.0000000000,84.1500000000,45.6736241319,25.6955315223,84.1500000000,45.0311723441,39.4834863326,84.1500000000,53.9393168034,52.5086079570
20.0000000000,84.1500000000,74.8351333243,30.1523417383,84.1500000000,59.3732531337,42.8293233534,84.1500000000,53.2253593732,52.3480640097
30.0000000000,84.1500000000,103.3549307253,33.1423367883,84.1500000000,80.8785568572,43.2003639982,84.1500000000,54.7444207779,53.2304678477
40.0000000000,84.1500000000,128.2908060460,36.0367098165,84.1500000000,105.1960115199,44.3053284734,84.1500000000,60.7312508437,53.4865575672
50.0000000000,84.1500000000,155.6128694357,38.5577797111,84.1500000000,123.2872135639,46.3111884441,84.1500000000,75.2381803091,53.5450171499


==> data/small_cam_0.1.csv <==
0.10000, 41.45481, 18.98588, 18.40573, 41.62072, 40.06144
0.20000, 21.11361, 9.75785, 9.76429, 21.24699, 20.06159
0.30000, 14.38197, 6.82843, 6.81670, 14.47787, 13.24572
0.40000, 10.93662, 5.34407, 5.36497, 11.21290, 9.87894
0.50000, 9.00691, 4.47412, 4.48282, 9.13442, 7.81066
0.60000, 7.65252, 3.88177, 3.89703, 7.84618, 6.48909
0.70000, 6.68986, 3.46617, 3.46879, 6.69072, 5.51159
0.80000, 6.00360, 3.13654, 3.15848, 5.98502, 4.75700
0.90000, 5.42812, 2.88515, 2.91873, 5.12818, 4.18708
1.00000, 4.96185, 2.69085, 2.71968, 4.79150, 3.68321


==> data/small_cam_0.1_rnd_ana.csv <==
0.10000, 41.04124
0.10909, 37.70670
0.11818, 34.88501
0.12727, 32.46626
0.13636, 30.36986
0.14545, 28.53539
0.15455, 26.91662
0.16364, 25.47760
0.17273, 24.18995
0.18182, 23.03097
0.19091, 21.98228
0.20000, 21.02885
0.20909, 20.15824
0.21818, 19.36010
0.22727, 18.62575
0.23636, 17.94782
0.24545, 17.32005
0.25455, 16.73705
0.26364, 16.19421
0.27273, 15.68750
0.28182, 15.21343
0.29091, 14.76895
0.30000, 14.35135
0.30909, 13.95828
0.31818, 13.58762
0.32727, 13.23752
0.33636, 12.90630
0.34545, 12.59248
0.35455, 12.29472
0.36364, 12.01181
0.37273, 11.74267
0.38182, 11.48632
0.39091, 11.24185
0.40000, 11.00847
0.40909, 10.78544
0.41818, 10.57208
0.42727, 10.36777
0.43636, 10.17195
0.44545, 9.98409
0.45455, 9.80373
0.46364, 9.63042
0.47273, 9.46375
0.48182, 9.30336
0.49091, 9.14888
0.50000, 9.00000
0.50909, 8.85642
0.51818, 8.71786
0.52727, 8.58406
0.53636, 8.45478
0.54545, 8.32979
0.55455, 8.20888
0.56364, 8.09186
0.57273, 7.97854
0.58182, 7.86874
0.59091, 7.76231
0.60000, 7.65909
0.60909, 7.55894
0.61818, 7.46172
0.62727, 7.36731
0.63636, 7.27558
0.64545, 7.18642
0.65455, 7.09973
0.66364, 7.01541
0.67273, 6.93335
0.68182, 6.85347
0.69091, 6.77568
0.70000, 6.69990
0.70909, 6.62605
0.71818, 6.55407
0.72727, 6.48387
0.73636, 6.41540
0.74545, 6.34859
0.75455, 6.28338
0.76364, 6.21972
0.77273, 6.15754
0.78182, 6.09681
0.79091, 6.03746
0.80000, 5.97945
0.80909, 5.92274
0.81818, 5.86728
0.82727, 5.81304
0.83636, 5.75996
0.84545, 5.70803
0.85455, 5.65719
0.86364, 5.60741
0.87273, 5.55866
0.88182, 5.51092
0.89091, 5.46414
0.90000, 5.41830
0.90909, 5.37337
0.91818, 5.32933
0.92727, 5.28614
0.93636, 5.24379
0.94545, 5.20225
0.95455, 5.16149
0.96364, 5.12150
0.97273, 5.08225
0.98182, 5.04372
0.99091, 5.00589
1.00000, 4.96875


==> data/small_cam_0.4.csv <==
0.10000, 39.98152, 17.88710, 17.31163, 39.50721, 39.66567
0.20000, 20.02425, 8.73469, 8.71594, 19.31998, 19.51952
0.30000, 13.34582, 5.84977, 5.84001, 12.64868, 12.73169
0.40000, 10.01852, 4.38772, 4.39948, 9.29774, 9.33884
0.50000, 7.99015, 3.52021, 3.53899, 7.26644, 7.28870
0.60000, 6.67073, 2.94143, 2.95459, 5.95308, 5.95582
0.70000, 5.73948, 2.52479, 2.53887, 5.01058, 4.97924
0.80000, 4.99889, 2.21625, 2.23041, 4.27743, 4.26026
0.90000, 4.45687, 1.96953, 1.98884, 3.72289, 3.70116
1.00000, 4.00453, 1.77503, 1.79295, 3.27041, 3.24004


==> data/small_cam_0.4_rnd_ana.csv <==
0.10000, 40.01292
0.10909, 36.67950
0.11818, 33.85890
0.12727, 31.44122
0.13636, 29.34590
0.14545, 27.51247
0.15455, 25.89474
0.16364, 24.45674
0.17273, 23.17010
0.18182, 22.01212
0.19091, 20.96441
0.20000, 20.01194
0.20909, 19.14228
0.21818, 18.34509
0.22727, 17.61167
0.23636, 16.93466
0.24545, 16.30779
0.25455, 15.72568
0.26364, 15.18372
0.27273, 14.67788
0.28182, 14.20468
0.29091, 13.76104
0.30000, 13.34428
0.30909, 12.95203
0.31818, 12.58219
0.32727, 12.23290
0.33636, 11.90247
0.34545, 11.58944
0.35455, 11.29245
0.36364, 11.01031
0.37273, 10.74193
0.38182, 10.48632
0.39091, 10.24259
0.40000, 10.00994
0.40909, 9.78763
0.41818, 9.57498
0.42727, 9.37137
0.43636, 9.17624
0.44545, 8.98908
0.45455, 8.80939
0.46364, 8.63675
0.47273, 8.47074
0.48182, 8.31100
0.49091, 8.15717
0.50000, 8.00893
0.50909, 7.86598
0.51818, 7.72804
0.52727, 7.59486
0.53636, 7.46618
0.54545, 7.34180
0.55455, 7.22148
0.56364, 7.10505
0.57273, 6.99231
0.58182, 6.88309
0.59091, 6.77723
0.60000, 6.67457
0.60909, 6.57497
0.61818, 6.47830
0.62727, 6.38443
0.63636, 6.29324
0.64545, 6.20462
0.65455, 6.11845
0.66364, 6.03464
0.67273, 5.95309
0.68182, 5.87372
0.69091, 5.79643
0.70000, 5.72115
0.70909, 5.64779
0.71818, 5.57629
0.72727, 5.50658
0.73636, 5.43858
0.74545, 5.37224
0.75455, 5.30750
0.76364, 5.24429
0.77273, 5.18257
0.78182, 5.12228
0.79091, 5.06338
0.80000, 5.00581
0.80909, 4.94954
0.81818, 4.89451
0.82727, 4.84069
0.83636, 4.78804
0.84545, 4.73652
0.85455, 4.68609
0.86364, 4.63672
0.87273, 4.58838
0.88182, 4.54103
0.89091, 4.49464
0.90000, 4.44920
0.90909, 4.40465
0.91818, 4.36099
0.92727, 4.31819
0.93636, 4.27621
0.94545, 4.23503
0.95455, 4.19464
0.96364, 4.15501
0.97273, 4.11612
0.98182, 4.07795
0.99091, 4.04047
1.00000, 4.00368


==> data/toyscenario_plots1_p055.csv <==
1,1,8
1,2,8
1,3,8
1,4,8
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,8
2,2,8
2,3,8
2,4,8
2,5,8
2,6,8
2,7,8
2,8,8
2,9,5
2,10,5
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,8
3,2,8
3,3,8
3,4,8
3,5,8
3,6,8
3,7,8
3,8,8
3,9,8
3,10,8
3,11,8
3,12,8
3,13,8
3,14,5
3,15,5
3,16,5
3,17,5
3,18,4
3,19,4
3,20,4
4,1,8
4,2,8
4,3,8
4,4,8
4,5,8
4,6,8
4,7,8
4,8,8
4,9,8
4,10,8
4,11,8
4,12,8
4,13,8
4,14,8
4,15,8
4,16,8
4,17,8
4,18,5
4,19,5
4,20,5
5,1,0
5,2,8
5,3,8
5,4,8
5,5,8
5,6,8
5,7,8
5,8,8
5,9,8
5,10,8
5,11,8
5,12,8
5,13,8
5,14,8
5,15,8
5,16,8
5,17,8
5,18,8
5,19,8
5,20,8
6,1,0
6,2,8
6,3,8
6,4,8
6,5,8
6,6,8
6,7,8
6,8,8
6,9,8
6,10,8
6,11,8
6,12,8
6,13,8
6,14,8
6,15,8
6,16,8
6,17,8
6,18,8
6,19,8
6,20,8
7,1,0
7,2,8
7,3,8
7,4,8
7,5,8
7,6,8
7,7,8
7,8,8
7,9,8
7,10,8
7,11,8
7,12,8
7,13,8
7,14,8
7,15,8
7,16,8
7,17,8
7,18,8
7,19,8
7,20,8
8,1,0
8,2,8
8,3,8
8,4,8
8,5,8
8,6,8
8,7,8
8,8,8
8,9,8
8,10,8
8,11,8
8,12,8
8,13,8
8,14,8
8,15,8
8,16,8
8,17,8
8,18,8
8,19,8
8,20,8
9,1,0
9,2,2
9,3,8
9,4,8
9,5,8
9,6,8
9,7,8
9,8,8
9,9,8
9,10,8
9,11,8
9,12,8
9,13,8
9,14,8
9,15,8
9,16,8
9,17,8
9,18,8
9,19,8
9,20,8
10,1,0
10,2,2
10,3,8
10,4,8
10,5,8
10,6,8
10,7,8
10,8,8
10,9,8
10,10,8
10,11,8
10,12,8
10,13,8
10,14,8
10,15,8
10,16,8
10,17,8
10,18,8
10,19,8
10,20,8
11,1,0
11,2,0
11,3,8
11,4,8
11,5,8
11,6,8
11,7,8
11,8,8
11,9,8
11,10,8
11,11,8
11,12,8
11,13,8
11,14,8
11,15,8
11,16,8
11,17,8
11,18,8
11,19,8
11,20,8
12,1,0
12,2,0
12,3,8
12,4,8
12,5,8
12,6,8
12,7,8
12,8,8
12,9,8
12,10,8
12,11,8
12,12,8
12,13,8
12,14,8
12,15,8
12,16,8
12,17,8
12,18,8
12,19,8
12,20,8
13,1,0
13,2,0
13,3,8
13,4,8
13,5,8
13,6,8
13,7,8
13,8,8
13,9,8
13,10,8
13,11,8
13,12,8
13,13,8
13,14,8
13,15,8
13,16,8
13,17,8
13,18,8
13,19,8
13,20,8
14,1,0
14,2,0
14,3,2
14,4,8
14,5,8
14,6,8
14,7,8
14,8,8
14,9,8
14,10,8
14,11,8
14,12,8
14,13,8
14,14,8
14,15,8
14,16,8
14,17,8
14,18,8
14,19,8
14,20,8
15,1,0
15,2,0
15,3,2
15,4,8
15,5,8
15,6,8
15,7,8
15,8,8
15,9,8
15,10,8
15,11,8
15,12,8
15,13,8
15,14,8
15,15,8
15,16,8
15,17,8
15,18,8
15,19,8
15,20,8
16,1,0
16,2,0
16,3,2
16,4,8
16,5,8
16,6,8
16,7,8
16,8,8
16,9,8
16,10,8
16,11,8
16,12,8
16,13,8
16,14,8
16,15,8
16,16,8
16,17,8
16,18,8
16,19,8
16,20,8
17,1,0
17,2,0
17,3,2
17,4,8
17,5,8
17,6,8
17,7,8
17,8,8
17,9,8
17,10,8
17,11,8
17,12,8
17,13,8
17,14,8
17,15,8
17,16,8
17,17,8
17,18,8
17,19,8
17,20,8
18,1,0
18,2,0
18,3,0
18,4,2
18,5,8
18,6,8
18,7,8
18,8,8
18,9,8
18,10,8
18,11,8
18,12,8
18,13,8
18,14,8
18,15,8
18,16,8
18,17,8
18,18,8
18,19,8
18,20,8
19,1,0
19,2,0
19,3,0
19,4,2
19,5,8
19,6,8
19,7,8
19,8,8
19,9,8
19,10,8
19,11,8
19,12,8
19,13,8
19,14,8
19,15,8
19,16,8
19,17,8
19,18,8
19,19,8
19,20,8
20,1,0
20,2,0
20,3,0
20,4,2
20,5,8
20,6,8
20,7,8
20,8,8
20,9,8
20,10,8
20,11,8
20,12,8
20,13,8
20,14,8
20,15,8
20,16,8
20,17,8
20,18,8
20,19,8
20,20,8


==> data/toyscenario_plots1_p060.csv <==
1,1,8
1,2,5
1,3,4
1,4,4
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,2
2,2,8
2,3,8
2,4,5
2,5,4
2,6,4
2,7,4
2,8,4
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,0
3,2,8
3,3,8
3,4,8
3,5,8
3,6,8
3,7,4
3,8,4
3,9,4
3,10,4
3,11,4
3,12,4
3,13,4
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,0
4,2,2
4,3,8
4,4,8
4,5,8
4,6,8
4,7,8
4,8,5
4,9,5
4,10,4
4,11,4
4,12,4
4,13,4
4,14,4
4,15,4
4,16,4
4,17,4
4,18,4
4,19,4
4,20,4
5,1,0
5,2,0
5,3,8
5,4,8
5,5,8
5,6,8
5,7,8
5,8,8
5,9,8
5,10,5
5,11,5
5,12,4
5,13,4
5,14,4
5,15,4
5,16,4
5,17,4
5,18,4
5,19,4
5,20,4
6,1,0
6,2,0
6,3,8
6,4,8
6,5,8
6,6,8
6,7,8
6,8,8
6,9,8
6,10,8
6,11,8
6,12,8
6,13,5
6,14,4
6,15,4
6,16,4
6,17,4
6,18,4
6,19,4
6,20,4
7,1,0
7,2,0
7,3,0
7,4,8
7,5,8
7,6,8
7,7,8
7,8,8
7,9,8
7,10,8
7,11,8
7,12,8
7,13,8
7,14,8
7,15,5
7,16,4
7,17,4
7,18,4
7,19,4
7,20,4
8,1,0
8,2,0
8,3,0
8,4,2
8,5,8
8,6,8
8,7,8
8,8,8
8,9,8
8,10,8
8,11,8
8,12,8
8,13,8
8,14,8
8,15,8
8,16,5
8,17,5
8,18,5
8,19,4
8,20,4
9,1,0
9,2,0
9,3,0
9,4,2
9,5,8
9,6,8
9,7,8
9,8,8
9,9,8
9,10,8
9,11,8
9,12,8
9,13,8
9,14,8
9,15,8
9,16,8
9,17,8
9,18,8
9,19,5
9,20,5
10,1,0
10,2,0
10,3,0
10,4,0
10,5,2
10,6,8
10,7,8
10,8,8
10,9,8
10,10,8
10,11,8
10,12,8
10,13,8
10,14,8
10,15,8
10,16,8
10,17,8
10,18,8
10,19,8
10,20,5
11,1,0
11,2,0
11,3,0
11,4,0
11,5,2
11,6,8
11,7,8
11,8,8
11,9,8
11,10,8
11,11,8
11,12,8
11,13,8
11,14,8
11,15,8
11,16,8
11,17,8
11,18,8
11,19,8
11,20,8
12,1,0
12,2,0
12,3,0
12,4,0
12,5,0
12,6,8
12,7,8
12,8,8
12,9,8
12,10,8
12,11,8
12,12,8
12,13,8
12,14,8
12,15,8
12,16,8
12,17,8
12,18,8
12,19,8
12,20,8
13,1,0
13,2,0
13,3,0
13,4,0
13,5,0
13,6,2
13,7,8
13,8,8
13,9,8
13,10,8
13,11,8
13,12,8
13,13,8
13,14,8
13,15,8
13,16,8
13,17,8
13,18,8
13,19,8
13,20,8
14,1,0
14,2,0
14,3,0
14,4,0
14,5,0
14,6,0
14,7,2
14,8,8
14,9,8
14,10,8
14,11,8
14,12,8
14,13,8
14,14,8
14,15,8
14,16,8
14,17,8
14,18,8
14,19,8
14,20,8
15,1,0
15,2,0
15,3,0
15,4,0
15,5,0
15,6,0
15,7,2
15,8,8
15,9,8
15,10,8
15,11,8
15,12,8
15,13,8
15,14,8
15,15,8
15,16,8
15,17,8
15,18,8
15,19,8
15,20,8
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,0
16,7,0
16,8,2
16,9,8
16,10,8
16,11,8
16,12,8
16,13,8
16,14,8
16,15,8
16,16,8
16,17,8
16,18,8
16,19,8
16,20,8
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,0
17,7,0
17,8,2
17,9,8
17,10,8
17,11,8
17,12,8
17,13,8
17,14,8
17,15,8
17,16,8
17,17,8
17,18,8
17,19,8
17,20,8
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,0
18,7,0
18,8,2
18,9,8
18,10,8
18,11,8
18,12,8
18,13,8
18,14,8
18,15,8
18,16,8
18,17,8
18,18,8
18,19,8
18,20,8
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,0
19,8,0
19,9,2
19,10,8
19,11,8
19,12,8
19,13,8
19,14,8
19,15,8
19,16,8
19,17,8
19,18,8
19,19,8
19,20,8
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,0
20,8,0
20,9,2
20,10,2
20,11,8
20,12,8
20,13,8
20,14,8
20,15,8
20,16,8
20,17,8
20,18,8
20,19,8
20,20,8


==> data/toyscenario_plots1_p090.csv <==
1,1,0
1,2,4
1,3,4
1,4,4
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,0
2,2,0
2,3,4
2,4,4
2,5,4
2,6,4
2,7,4
2,8,4
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,0
3,2,0
3,3,0
3,4,4
3,5,4
3,6,4
3,7,4
3,8,4
3,9,4
3,10,4
3,11,4
3,12,4
3,13,4
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,0
4,2,0
4,3,0
4,4,0
4,5,4
4,6,4
4,7,4
4,8,4
4,9,4
4,10,4
4,11,4
4,12,4
4,13,4
4,14,4
4,15,4
4,16,4
4,17,4
4,18,4
4,19,4
4,20,4
5,1,0
5,2,0
5,3,0
5,4,0
5,5,0
5,6,4
5,7,4
5,8,4
5,9,4
5,10,4
5,11,4
5,12,4
5,13,4
5,14,4
5,15,4
5,16,4
5,17,4
5,18,4
5,19,4
5,20,4
6,1,0
6,2,0
6,3,0
6,4,0
6,5,0
6,6,0
6,7,4
6,8,4
6,9,4
6,10,4
6,11,4
6,12,4
6,13,4
6,14,4
6,15,4
6,16,4
6,17,4
6,18,4
6,19,4
6,20,4
7,1,0
7,2,0
7,3,0
7,4,0
7,5,0
7,6,0
7,7,0
7,8,4
7,9,4
7,10,4
7,11,4
7,12,4
7,13,4
7,14,4
7,15,4
7,16,4
7,17,4
7,18,4
7,19,4
7,20,4
8,1,0
8,2,0
8,3,0
8,4,0
8,5,0
8,6,0
8,7,0
8,8,0
8,9,4
8,10,4
8,11,4
8,12,4
8,13,4
8,14,4
8,15,4
8,16,4
8,17,4
8,18,4
8,19,4
8,20,4
9,1,0
9,2,0
9,3,0
9,4,0
9,5,0
9,6,0
9,7,0
9,8,0
9,9,0
9,10,4
9,11,4
9,12,4
9,13,4
9,14,4
9,15,4
9,16,4
9,17,4
9,18,4
9,19,4
9,20,4
10,1,0
10,2,0
10,3,0
10,4,0
10,5,0
10,6,0
10,7,0
10,8,0
10,9,0
10,10,0
10,11,4
10,12,4
10,13,4
10,14,4
10,15,4
10,16,4
10,17,4
10,18,4
10,19,4
10,20,4
11,1,0
11,2,0
11,3,0
11,4,0
11,5,0
11,6,0
11,7,0
11,8,0
11,9,0
11,10,0
11,11,0
11,12,4
11,13,4
11,14,4
11,15,4
11,16,4
11,17,4
11,18,4
11,19,4
11,20,4
12,1,0
12,2,0
12,3,0
12,4,0
12,5,0
12,6,0
12,7,0
12,8,0
12,9,0
12,10,0
12,11,0
12,12,0
12,13,4
12,14,4
12,15,4
12,16,4
12,17,4
12,18,4
12,19,4
12,20,4
13,1,0
13,2,0
13,3,0
13,4,0
13,5,0
13,6,0
13,7,0
13,8,0
13,9,0
13,10,0
13,11,0
13,12,0
13,13,0
13,14,4
13,15,4
13,16,4
13,17,4
13,18,4
13,19,4
13,20,4
14,1,0
14,2,0
14,3,0
14,4,0
14,5,0
14,6,0
14,7,0
14,8,0
14,9,0
14,10,0
14,11,0
14,12,0
14,13,0
14,14,0
14,15,4
14,16,4
14,17,4
14,18,4
14,19,4
14,20,4
15,1,0
15,2,0
15,3,0
15,4,0
15,5,0
15,6,0
15,7,0
15,8,0
15,9,0
15,10,0
15,11,0
15,12,0
15,13,0
15,14,0
15,15,0
15,16,4
15,17,4
15,18,4
15,19,4
15,20,4
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,0
16,7,0
16,8,0
16,9,0
16,10,0
16,11,0
16,12,0
16,13,0
16,14,0
16,15,0
16,16,0
16,17,4
16,18,4
16,19,4
16,20,4
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,0
17,7,0
17,8,0
17,9,0
17,10,0
17,11,0
17,12,0
17,13,0
17,14,0
17,15,0
17,16,0
17,17,0
17,18,4
17,19,4
17,20,4
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,0
18,7,0
18,8,0
18,9,0
18,10,0
18,11,0
18,12,0
18,13,0
18,14,0
18,15,0
18,16,0
18,17,0
18,18,0
18,19,4
18,20,4
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,0
19,8,0
19,9,0
19,10,0
19,11,0
19,12,0
19,13,0
19,14,0
19,15,0
19,16,0
19,17,0
19,18,0
19,19,0
19,20,4
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,0
20,8,0
20,9,0
20,10,0
20,11,0
20,12,0
20,13,0
20,14,0
20,15,0
20,16,0
20,17,0
20,18,0
20,19,0
20,20,0


==> data/toyscenario_plots2_alpha04_p055.csv <==
1,1,1
1,2,4
1,3,4
1,4,4
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,0
2,2,1
2,3,4
2,4,4
2,5,4
2,6,4
2,7,4
2,8,4
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,0
3,2,0
3,3,1
3,4,4
3,5,4
3,6,4
3,7,4
3,8,4
3,9,4
3,10,4
3,11,4
3,12,4
3,13,4
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,0
4,2,0
4,3,1
4,4,1
4,5,4
4,6,4
4,7,4
4,8,4
4,9,4
4,10,4
4,11,4
4,12,4
4,13,4
4,14,4
4,15,4
4,16,4
4,17,4
4,18,4
4,19,4
4,20,4
5,1,0
5,2,0
5,3,0
5,4,1
5,5,1
5,6,1
5,7,4
5,8,4
5,9,4
5,10,4
5,11,4
5,12,4
5,13,4
5,14,4
5,15,4
5,16,4
5,17,4
5,18,4
5,19,4
5,20,4
6,1,0
6,2,0
6,3,0
6,4,0
6,5,1
6,6,1
6,7,1
6,8,4
6,9,4
6,10,4
6,11,4
6,12,4
6,13,4
6,14,4
6,15,4
6,16,4
6,17,4
6,18,4
6,19,4
6,20,4
7,1,0
7,2,0
7,3,0
7,4,0
7,5,0
7,6,1
7,7,1
7,8,1
7,9,4
7,10,4
7,11,4
7,12,4
7,13,4
7,14,4
7,15,4
7,16,4
7,17,4
7,18,4
7,19,4
7,20,4
8,1,0
8,2,0
8,3,0
8,4,0
8,5,0
8,6,1
8,7,1
8,8,1
8,9,1
8,10,4
8,11,4
8,12,4
8,13,4
8,14,4
8,15,4
8,16,4
8,17,4
8,18,4
8,19,4
8,20,4
9,1,0
9,2,0
9,3,0
9,4,0
9,5,0
9,6,0
9,7,1
9,8,1
9,9,1
9,10,1
9,11,1
9,12,4
9,13,4
9,14,4
9,15,4
9,16,4
9,17,4
9,18,4
9,19,4
9,20,4
10,1,0
10,2,0
10,3,0
10,4,0
10,5,0
10,6,0
10,7,0
10,8,1
10,9,1
10,10,1
10,11,1
10,12,1
10,13,4
10,14,4
10,15,4
10,16,4
10,17,4
10,18,4
10,19,4
10,20,4
11,1,0
11,2,0
11,3,0
11,4,0
11,5,0
11,6,0
11,7,0
11,8,1
11,9,1
11,10,1
11,11,1
11,12,1
11,13,1
11,14,4
11,15,4
11,16,4
11,17,4
11,18,4
11,19,4
11,20,4
12,1,0
12,2,0
12,3,0
12,4,0
12,5,0
12,6,0
12,7,0
12,8,0
12,9,1
12,10,1
12,11,1
12,12,1
12,13,1
12,14,1
12,15,4
12,16,4
12,17,4
12,18,4
12,19,4
12,20,4
13,1,0
13,2,0
13,3,0
13,4,0
13,5,0
13,6,0
13,7,0
13,8,0
13,9,0
13,10,1
13,11,1
13,12,1
13,13,1
13,14,1
13,15,1
13,16,4
13,17,4
13,18,4
13,19,4
13,20,4
14,1,0
14,2,0
14,3,0
14,4,0
14,5,0
14,6,0
14,7,0
14,8,0
14,9,0
14,10,0
14,11,1
14,12,1
14,13,1
14,14,1
14,15,1
14,16,1
14,17,1
14,18,4
14,19,4
14,20,4
15,1,0
15,2,0
15,3,0
15,4,0
15,5,0
15,6,0
15,7,0
15,8,0
15,9,0
15,10,0
15,11,1
15,12,1
15,13,1
15,14,1
15,15,1
15,16,1
15,17,1
15,18,1
15,19,4
15,20,4
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,0
16,7,0
16,8,0
16,9,0
16,10,0
16,11,0
16,12,1
16,13,1
16,14,1
16,15,1
16,16,1
16,17,1
16,18,1
16,19,1
16,20,4
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,0
17,7,0
17,8,0
17,9,0
17,10,0
17,11,0
17,12,0
17,13,1
17,14,1
17,15,1
17,16,1
17,17,1
17,18,1
17,19,1
17,20,1
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,0
18,7,0
18,8,0
18,9,0
18,10,0
18,11,0
18,12,0
18,13,1
18,14,1
18,15,1
18,16,1
18,17,1
18,18,1
18,19,1
18,20,1
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,0
19,8,0
19,9,0
19,10,0
19,11,0
19,12,0
19,13,0
19,14,1
19,15,1
19,16,1
19,17,1
19,18,1
19,19,1
19,20,1
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,0
20,8,0
20,9,0
20,10,0
20,11,0
20,12,0
20,13,0
20,14,0
20,15,1
20,16,1
20,17,1
20,18,1
20,19,1
20,20,1


==> data/toyscenario_plots2_alpha04_p060.csv <==
1,1,1
1,2,4
1,3,4
1,4,4
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,0
2,2,1
2,3,1
2,4,4
2,5,4
2,6,4
2,7,4
2,8,4
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,0
3,2,0
3,3,1
3,4,1
3,5,4
3,6,4
3,7,4
3,8,4
3,9,4
3,10,4
3,11,4
3,12,4
3,13,4
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,0
4,2,0
4,3,0
4,4,1
4,5,1
4,6,1
4,7,4
4,8,4
4,9,4
4,10,4
4,11,4
4,12,4
4,13,4
4,14,4
4,15,4
4,16,4
4,17,4
4,18,4
4,19,4
4,20,4
5,1,0
5,2,0
5,3,0
5,4,1
5,5,1
5,6,1
5,7,1
5,8,4
5,9,4
5,10,4
5,11,4
5,12,4
5,13,4
5,14,4
5,15,4
5,16,4
5,17,4
5,18,4
5,19,4
5,20,4
6,1,0
6,2,0
6,3,0
6,4,0
6,5,1
6,6,1
6,7,1
6,8,1
6,9,1
6,10,4
6,11,4
6,12,4
6,13,4
6,14,4
6,15,4
6,16,4
6,17,4
6,18,4
6,19,4
6,20,4
7,1,0
7,2,0
7,3,0
7,4,0
7,5,0
7,6,1
7,7,1
7,8,1
7,9,1
7,10,1
7,11,4
7,12,4
7,13,4
7,14,4
7,15,4
7,16,4
7,17,4
7,18,4
7,19,4
7,20,4
8,1,0
8,2,0
8,3,0
8,4,0
8,5,0
8,6,0
8,7,1
8,8,1
8,9,1
8,10,1
8,11,1
8,12,1
8,13,4
8,14,4
8,15,4
8,16,4
8,17,4
8,18,4
8,19,4
8,20,4
9,1,0
9,2,0
9,3,0
9,4,0
9,5,0
9,6,0
9,7,1
9,8,1
9,9,1
9,10,1
9,11,1
9,12,1
9,13,1
9,14,4
9,15,4
9,16,4
9,17,4
9,18,4
9,19,4
9,20,4
10,1,0
10,2,0
10,3,0
10,4,0
10,5,0
10,6,0
10,7,0
10,8,1
10,9,1
10,10,1
10,11,1
10,12,1
10,13,1
10,14,1
10,15,1
10,16,4
10,17,4
10,18,4
10,19,4
10,20,4
11,1,0
11,2,0
11,3,0
11,4,0
11,5,0
11,6,0
11,7,0
11,8,0
11,9,1
11,10,1
11,11,1
11,12,1
11,13,1
11,14,1
11,15,1
11,16,1
11,17,4
11,18,4
11,19,4
11,20,4
12,1,0
12,2,0
12,3,0
12,4,0
12,5,0
12,6,0
12,7,0
12,8,0
12,9,0
12,10,1
12,11,1
12,12,1
12,13,1
12,14,1
12,15,1
12,16,1
12,17,1
12,18,1
12,19,4
12,20,4
13,1,0
13,2,0
13,3,0
13,4,0
13,5,0
13,6,0
13,7,0
13,8,0
13,9,0
13,10,1
13,11,1
13,12,1
13,13,1
13,14,1
13,15,1
13,16,1
13,17,1
13,18,1
13,19,1
13,20,4
14,1,0
14,2,0
14,3,0
14,4,0
14,5,0
14,6,0
14,7,0
14,8,0
14,9,0
14,10,0
14,11,1
14,12,1
14,13,1
14,14,1
14,15,1
14,16,1
14,17,1
14,18,1
14,19,1
14,20,1
15,1,0
15,2,0
15,3,0
15,4,0
15,5,0
15,6,0
15,7,0
15,8,0
15,9,0
15,10,0
15,11,0
15,12,1
15,13,1
15,14,1
15,15,1
15,16,1
15,17,1
15,18,1
15,19,1
15,20,1
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,0
16,7,0
16,8,0
16,9,0
16,10,0
16,11,0
16,12,0
16,13,1
16,14,1
16,15,1
16,16,1
16,17,1
16,18,1
16,19,1
16,20,1
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,0
17,7,0
17,8,0
17,9,0
17,10,0
17,11,0
17,12,0
17,13,1
17,14,1
17,15,1
17,16,1
17,17,1
17,18,1
17,19,1
17,20,1
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,0
18,7,0
18,8,0
18,9,0
18,10,0
18,11,0
18,12,0
18,13,0
18,14,1
18,15,1
18,16,1
18,17,1
18,18,1
18,19,1
18,20,1
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,0
19,8,0
19,9,0
19,10,0
19,11,0
19,12,0
19,13,0
19,14,0
19,15,1
19,16,1
19,17,1
19,18,1
19,19,1
19,20,1
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,0
20,8,0
20,9,0
20,10,0
20,11,0
20,12,0
20,13,0
20,14,0
20,15,0
20,16,1
20,17,1
20,18,1
20,19,1
20,20,1


==> data/toyscenario_plots2_alpha04_p090.csv <==
1,1,1
1,2,1
1,3,1
1,4,1
1,5,1
1,6,1
1,7,1
1,8,1
1,9,1
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,0
2,2,0
2,3,1
2,4,1
2,5,1
2,6,1
2,7,1
2,8,1
2,9,1
2,10,1
2,11,1
2,12,1
2,13,1
2,14,1
2,15,1
2,16,1
2,17,1
2,18,1
2,19,4
2,20,4
3,1,0
3,2,0
3,3,0
3,4,1
3,5,1
3,6,1
3,7,1
3,8,1
3,9,1
3,10,1
3,11,1
3,12,1
3,13,1
3,14,1
3,15,1
3,16,1
3,17,1
3,18,1
3,19,1
3,20,1
4,1,0
4,2,0
4,3,0
4,4,0
4,5,1
4,6,1
4,7,1
4,8,1
4,9,1
4,10,1
4,11,1
4,12,1
4,13,1
4,14,1
4,15,1
4,16,1
4,17,1
4,18,1
4,19,1
4,20,1
5,1,0
5,2,0
5,3,0
5,4,0
5,5,0
5,6,1
5,7,1
5,8,1
5,9,1
5,10,1
5,11,1
5,12,1
5,13,1
5,14,1
5,15,1
5,16,1
5,17,1
5,18,1
5,19,1
5,20,1
6,1,0
6,2,0
6,3,0
6,4,0
6,5,0
6,6,0
6,7,1
6,8,1
6,9,1
6,10,1
6,11,1
6,12,1
6,13,1
6,14,1
6,15,1
6,16,1
6,17,1
6,18,1
6,19,1
6,20,1
7,1,0
7,2,0
7,3,0
7,4,0
7,5,0
7,6,0
7,7,0
7,8,1
7,9,1
7,10,1
7,11,1
7,12,1
7,13,1
7,14,1
7,15,1
7,16,1
7,17,1
7,18,1
7,19,1
7,20,1
8,1,0
8,2,0
8,3,0
8,4,0
8,5,0
8,6,0
8,7,0
8,8,0
8,9,1
8,10,1
8,11,1
8,12,1
8,13,1
8,14,1
8,15,1
8,16,1
8,17,1
8,18,1
8,19,1
8,20,1
9,1,0
9,2,0
9,3,0
9,4,0
9,5,0
9,6,0
9,7,0
9,8,0
9,9,0
9,10,1
9,11,1
9,12,1
9,13,1
9,14,1
9,15,1
9,16,1
9,17,1
9,18,1
9,19,1
9,20,1
10,1,0
10,2,0
10,3,0
10,4,0
10,5,0
10,6,0
10,7,0
10,8,0
10,9,0
10,10,0
10,11,1
10,12,1
10,13,1
10,14,1
10,15,1
10,16,1
10,17,1
10,18,1
10,19,1
10,20,1
11,1,0
11,2,0
11,3,0
11,4,0
11,5,0
11,6,0
11,7,0
11,8,0
11,9,0
11,10,0
11,11,0
11,12,1
11,13,1
11,14,1
11,15,1
11,16,1
11,17,1
11,18,1
11,19,1
11,20,1
12,1,0
12,2,0
12,3,0
12,4,0
12,5,0
12,6,0
12,7,0
12,8,0
12,9,0
12,10,0
12,11,0
12,12,0
12,13,1
12,14,1
12,15,1
12,16,1
12,17,1
12,18,1
12,19,1
12,20,1
13,1,0
13,2,0
13,3,0
13,4,0
13,5,0
13,6,0
13,7,0
13,8,0
13,9,0
13,10,0
13,11,0
13,12,0
13,13,0
13,14,1
13,15,1
13,16,1
13,17,1
13,18,1
13,19,1
13,20,1
14,1,0
14,2,0
14,3,0
14,4,0
14,5,0
14,6,0
14,7,0
14,8,0
14,9,0
14,10,0
14,11,0
14,12,0
14,13,0
14,14,0
14,15,1
14,16,1
14,17,1
14,18,1
14,19,1
14,20,1
15,1,0
15,2,0
15,3,0
15,4,0
15,5,0
15,6,0
15,7,0
15,8,0
15,9,0
15,10,0
15,11,0
15,12,0
15,13,0
15,14,0
15,15,0
15,16,1
15,17,1
15,18,1
15,19,1
15,20,1
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,0
16,7,0
16,8,0
16,9,0
16,10,0
16,11,0
16,12,0
16,13,0
16,14,0
16,15,0
16,16,0
16,17,1
16,18,1
16,19,1
16,20,1
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,0
17,7,0
17,8,0
17,9,0
17,10,0
17,11,0
17,12,0
17,13,0
17,14,0
17,15,0
17,16,0
17,17,0
17,18,1
17,19,1
17,20,1
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,0
18,7,0
18,8,0
18,9,0
18,10,0
18,11,0
18,12,0
18,13,0
18,14,0
18,15,0
18,16,0
18,17,0
18,18,0
18,19,1
18,20,1
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,0
19,8,0
19,9,0
19,10,0
19,11,0
19,12,0
19,13,0
19,14,0
19,15,0
19,16,0
19,17,0
19,18,0
19,19,0
19,20,1
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,0
20,8,0
20,9,0
20,10,0
20,11,0
20,12,0
20,13,0
20,14,0
20,15,0
20,16,0
20,17,0
20,18,0
20,19,0
20,20,0


==> data/toyscenario_plots3_alpha04_p055.csv <==
1,1,8
1,2,8
1,3,8
1,4,7
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,8
2,2,8
2,3,8
2,4,8
2,5,8
2,6,8
2,7,7
2,8,7
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,8
3,2,8
3,3,8
3,4,8
3,5,8
3,6,8
3,7,8
3,8,8
3,9,8
3,10,7
3,11,7
3,12,7
3,13,7
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,8
4,2,8
4,3,8
4,4,8
4,5,8
4,6,8
4,7,8
4,8,8
4,9,8
4,10,8
4,11,8
4,12,8
4,13,8
4,14,7
4,15,7
4,16,7
4,17,7
4,18,4
4,19,4
4,20,4
5,1,2
5,2,8
5,3,8
5,4,8
5,5,8
5,6,8
5,7,8
5,8,8
5,9,8
5,10,8
5,11,8
5,12,8
5,13,8
5,14,8
5,15,8
5,16,8
5,17,7
5,18,7
5,19,7
5,20,7
6,1,2
6,2,8
6,3,8
6,4,8
6,5,8
6,6,8
6,7,8
6,8,8
6,9,8
6,10,8
6,11,8
6,12,8
6,13,8
6,14,8
6,15,8
6,16,8
6,17,8
6,18,8
6,19,8
6,20,8
7,1,0
7,2,8
7,3,8
7,4,8
7,5,8
7,6,8
7,7,8
7,8,8
7,9,8
7,10,8
7,11,8
7,12,8
7,13,8
7,14,8
7,15,8
7,16,8
7,17,8
7,18,8
7,19,8
7,20,8
8,1,0
8,2,8
8,3,8
8,4,8
8,5,8
8,6,8
8,7,8
8,8,8
8,9,8
8,10,8
8,11,8
8,12,8
8,13,8
8,14,8
8,15,8
8,16,8
8,17,8
8,18,8
8,19,8
8,20,8
9,1,0
9,2,2
9,3,8
9,4,8
9,5,8
9,6,8
9,7,8
9,8,8
9,9,8
9,10,8
9,11,8
9,12,8
9,13,8
9,14,8
9,15,8
9,16,8
9,17,8
9,18,8
9,19,8
9,20,8
10,1,0
10,2,2
10,3,8
10,4,8
10,5,8
10,6,8
10,7,8
10,8,8
10,9,8
10,10,8
10,11,8
10,12,8
10,13,8
10,14,8
10,15,8
10,16,8
10,17,8
10,18,8
10,19,8
10,20,8
11,1,0
11,2,2
11,3,8
11,4,8
11,5,8
11,6,8
11,7,8
11,8,8
11,9,8
11,10,8
11,11,8
11,12,8
11,13,8
11,14,8
11,15,8
11,16,8
11,17,8
11,18,8
11,19,8
11,20,8
12,1,0
12,2,2
12,3,8
12,4,8
12,5,8
12,6,8
12,7,8
12,8,8
12,9,8
12,10,8
12,11,8
12,12,8
12,13,8
12,14,8
12,15,8
12,16,8
12,17,8
12,18,8
12,19,8
12,20,8
13,1,0
13,2,2
13,3,8
13,4,8
13,5,8
13,6,8
13,7,8
13,8,8
13,9,8
13,10,8
13,11,8
13,12,8
13,13,8
13,14,8
13,15,8
13,16,8
13,17,8
13,18,8
13,19,8
13,20,8
14,1,0
14,2,2
14,3,2
14,4,8
14,5,8
14,6,8
14,7,8
14,8,8
14,9,8
14,10,8
14,11,8
14,12,8
14,13,8
14,14,8
14,15,8
14,16,8
14,17,8
14,18,8
14,19,8
14,20,8
15,1,0
15,2,0
15,3,2
15,4,8
15,5,8
15,6,8
15,7,8
15,8,8
15,9,8
15,10,8
15,11,8
15,12,8
15,13,8
15,14,8
15,15,8
15,16,8
15,17,8
15,18,8
15,19,8
15,20,8
16,1,0
16,2,0
16,3,2
16,4,8
16,5,8
16,6,8
16,7,8
16,8,8
16,9,8
16,10,8
16,11,8
16,12,8
16,13,8
16,14,8
16,15,8
16,16,8
16,17,8
16,18,8
16,19,8
16,20,8
17,1,0
17,2,0
17,3,2
17,4,8
17,5,8
17,6,8
17,7,8
17,8,8
17,9,8
17,10,8
17,11,8
17,12,8
17,13,8
17,14,8
17,15,8
17,16,8
17,17,8
17,18,8
17,19,8
17,20,8
18,1,0
18,2,0
18,3,2
18,4,2
18,5,8
18,6,8
18,7,8
18,8,8
18,9,8
18,10,8
18,11,8
18,12,8
18,13,8
18,14,8
18,15,8
18,16,8
18,17,8
18,18,8
18,19,8
18,20,8
19,1,0
19,2,0
19,3,2
19,4,2
19,5,8
19,6,8
19,7,8
19,8,8
19,9,8
19,10,8
19,11,8
19,12,8
19,13,8
19,14,8
19,15,8
19,16,8
19,17,8
19,18,8
19,19,8
19,20,8
20,1,0
20,2,0
20,3,2
20,4,2
20,5,8
20,6,8
20,7,8
20,8,8
20,9,8
20,10,8
20,11,8
20,12,8
20,13,8
20,14,8
20,15,8
20,16,8
20,17,8
20,18,8
20,19,8
20,20,8


==> data/toyscenario_plots3_alpha04_p060.csv <==
1,1,8
1,2,4
1,3,4
1,4,4
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,2
2,2,8
2,3,7
2,4,4
2,5,4
2,6,4
2,7,4
2,8,4
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,0
3,2,8
3,3,8
3,4,8
3,5,7
3,6,7
3,7,4
3,8,4
3,9,4
3,10,4
3,11,4
3,12,4
3,13,4
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,0
4,2,2
4,3,8
4,4,8
4,5,8
4,6,7
4,7,7
4,8,4
4,9,4
4,10,4
4,11,4
4,12,4
4,13,4
4,14,4
4,15,4
4,16,4
4,17,4
4,18,4
4,19,4
4,20,4
5,1,0
5,2,2
5,3,8
5,4,8
5,5,8
5,6,8
5,7,8
5,8,7
5,9,7
5,10,4
5,11,4
5,12,4
5,13,4
5,14,4
5,15,4
5,16,4
5,17,4
5,18,4
5,19,4
5,20,4
6,1,0
6,2,0
6,3,8
6,4,8
6,5,8
6,6,8
6,7,8
6,8,8
6,9,7
6,10,7
6,11,7
6,12,7
6,13,4
6,14,4
6,15,4
6,16,4
6,17,4
6,18,4
6,19,4
6,20,4
7,1,0
7,2,0
7,3,2
7,4,8
7,5,8
7,6,8
7,7,8
7,8,8
7,9,8
7,10,8
7,11,7
7,12,7
7,13,7
7,14,7
7,15,4
7,16,4
7,17,4
7,18,4
7,19,4
7,20,4
8,1,0
8,2,0
8,3,2
8,4,2
8,5,8
8,6,8
8,7,8
8,8,8
8,9,8
8,10,8
8,11,8
8,12,7
8,13,7
8,14,7
8,15,7
8,16,4
8,17,4
8,18,4
8,19,4
8,20,4
9,1,0
9,2,0
9,3,0
9,4,2
9,5,8
9,6,8
9,7,8
9,8,8
9,9,8
9,10,8
9,11,8
9,12,8
9,13,7
9,14,7
9,15,7
9,16,7
9,17,7
9,18,7
9,19,4
9,20,4
10,1,0
10,2,0
10,3,0
10,4,2
10,5,2
10,6,8
10,7,8
10,8,8
10,9,8
10,10,8
10,11,8
10,12,8
10,13,8
10,14,8
10,15,7
10,16,7
10,17,7
10,18,7
10,19,7
10,20,4
11,1,0
11,2,0
11,3,0
11,4,2
11,5,2
11,6,8
11,7,8
11,8,8
11,9,8
11,10,8
11,11,8
11,12,8
11,13,8
11,14,8
11,15,8
11,16,7
11,17,7
11,18,7
11,19,7
11,20,7
12,1,0
12,2,0
12,3,0
12,4,2
12,5,2
12,6,8
12,7,8
12,8,8
12,9,8
12,10,8
12,11,8
12,12,8
12,13,8
12,14,8
12,15,8
12,16,8
12,17,8
12,18,7
12,19,7
12,20,7
13,1,0
13,2,0
13,3,0
13,4,0
13,5,2
13,6,2
13,7,8
13,8,8
13,9,8
13,10,8
13,11,8
13,12,8
13,13,8
13,14,8
13,15,8
13,16,8
13,17,8
13,18,8
13,19,7
13,20,7
14,1,0
14,2,0
14,3,0
14,4,0
14,5,2
14,6,2
14,7,2
14,8,8
14,9,8
14,10,8
14,11,8
14,12,8
14,13,8
14,14,8
14,15,8
14,16,8
14,17,8
14,18,8
14,19,8
14,20,7
15,1,0
15,2,0
15,3,0
15,4,0
15,5,2
15,6,2
15,7,2
15,8,8
15,9,8
15,10,8
15,11,8
15,12,8
15,13,8
15,14,8
15,15,8
15,16,8
15,17,8
15,18,8
15,19,8
15,20,8
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,2
16,7,2
16,8,2
16,9,8
16,10,8
16,11,8
16,12,8
16,13,8
16,14,8
16,15,8
16,16,8
16,17,8
16,18,8
16,19,8
16,20,8
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,2
17,7,2
17,8,2
17,9,8
17,10,8
17,11,8
17,12,8
17,13,8
17,14,8
17,15,8
17,16,8
17,17,8
17,18,8
17,19,8
17,20,8
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,2
18,7,2
18,8,2
18,9,8
18,10,8
18,11,8
18,12,8
18,13,8
18,14,8
18,15,8
18,16,8
18,17,8
18,18,8
18,19,8
18,20,8
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,2
19,8,2
19,9,2
19,10,8
19,11,8
19,12,8
19,13,8
19,14,8
19,15,8
19,16,8
19,17,8
19,18,8
19,19,8
19,20,8
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,2
20,8,2
20,9,2
20,10,2
20,11,8
20,12,8
20,13,8
20,14,8
20,15,8
20,16,8
20,17,8
20,18,8
20,19,8
20,20,8


==> data/toyscenario_plots3_alpha04_p090.csv <==
1,1,1
1,2,4
1,3,4
1,4,4
1,5,4
1,6,4
1,7,4
1,8,4
1,9,4
1,10,4
1,11,4
1,12,4
1,13,4
1,14,4
1,15,4
1,16,4
1,17,4
1,18,4
1,19,4
1,20,4
2,1,0
2,2,1
2,3,4
2,4,4
2,5,4
2,6,4
2,7,4
2,8,4
2,9,4
2,10,4
2,11,4
2,12,4
2,13,4
2,14,4
2,15,4
2,16,4
2,17,4
2,18,4
2,19,4
2,20,4
3,1,0
3,2,0
3,3,1
3,4,4
3,5,4
3,6,4
3,7,4
3,8,4
3,9,4
3,10,4
3,11,4
3,12,4
3,13,4
3,14,4
3,15,4
3,16,4
3,17,4
3,18,4
3,19,4
3,20,4
4,1,0
4,2,0
4,3,1
4,4,1
4,5,4
4,6,4
4,7,4
4,8,4
4,9,4
4,10,4
4,11,4
4,12,4
4,13,4
4,14,4
4,15,4
4,16,4
4,17,4
4,18,4
4,19,4
4,20,4
5,1,0
5,2,0
5,3,0
5,4,1
5,5,1
5,6,4
5,7,4
5,8,4
5,9,4
5,10,4
5,11,4
5,12,4
5,13,4
5,14,4
5,15,4
5,16,4
5,17,4
5,18,4
5,19,4
5,20,4
6,1,0
6,2,0
6,3,0
6,4,0
6,5,1
6,6,1
6,7,4
6,8,4
6,9,4
6,10,4
6,11,4
6,12,4
6,13,4
6,14,4
6,15,4
6,16,4
6,17,4
6,18,4
6,19,4
6,20,4
7,1,0
7,2,0
7,3,0
7,4,0
7,5,1
7,6,1
7,7,1
7,8,4
7,9,4
7,10,4
7,11,4
7,12,4
7,13,4
7,14,4
7,15,4
7,16,4
7,17,4
7,18,4
7,19,4
7,20,4
8,1,0
8,2,0
8,3,0
8,4,0
8,5,0
8,6,1
8,7,1
8,8,1
8,9,4
8,10,4
8,11,4
8,12,4
8,13,4
8,14,4
8,15,4
8,16,4
8,17,4
8,18,4
8,19,4
8,20,4
9,1,0
9,2,0
9,3,0
9,4,0
9,5,0
9,6,0
9,7,1
9,8,1
9,9,1
9,10,4
9,11,4
9,12,4
9,13,4
9,14,4
9,15,4
9,16,4
9,17,4
9,18,4
9,19,4
9,20,4
10,1,0
10,2,0
10,3,0
10,4,0
10,5,0
10,6,0
10,7,1
10,8,1
10,9,1
10,10,1
10,11,4
10,12,4
10,13,4
10,14,4
10,15,4
10,16,4
10,17,4
10,18,4
10,19,4
10,20,4
11,1,0
11,2,0
11,3,0
11,4,0
11,5,0
11,6,0
11,7,0
11,8,1
11,9,1
11,10,1
11,11,1
11,12,4
11,13,4
11,14,4
11,15,4
11,16,4
11,17,4
11,18,4
11,19,4
11,20,4
12,1,0
12,2,0
12,3,0
12,4,0
12,5,0
12,6,0
12,7,0
12,8,0
12,9,1
12,10,1
12,11,1
12,12,1
12,13,4
12,14,4
12,15,4
12,16,4
12,17,4
12,18,4
12,19,4
12,20,4
13,1,0
13,2,0
13,3,0
13,4,0
13,5,0
13,6,0
13,7,0
13,8,0
13,9,1
13,10,1
13,11,1
13,12,1
13,13,1
13,14,4
13,15,4
13,16,4
13,17,4
13,18,4
13,19,4
13,20,4
14,1,0
14,2,0
14,3,0
14,4,0
14,5,0
14,6,0
14,7,0
14,8,0
14,9,0
14,10,1
14,11,1
14,12,1
14,13,1
14,14,1
14,15,4
14,16,4
14,17,4
14,18,4
14,19,4
14,20,4
15,1,0
15,2,0
15,3,0
15,4,0
15,5,0
15,6,0
15,7,0
15,8,0
15,9,0
15,10,0
15,11,1
15,12,1
15,13,1
15,14,1
15,15,1
15,16,4
15,17,4
15,18,4
15,19,4
15,20,4
16,1,0
16,2,0
16,3,0
16,4,0
16,5,0
16,6,0
16,7,0
16,8,0
16,9,0
16,10,0
16,11,1
16,12,1
16,13,1
16,14,1
16,15,1
16,16,1
16,17,4
16,18,4
16,19,4
16,20,4
17,1,0
17,2,0
17,3,0
17,4,0
17,5,0
17,6,0
17,7,0
17,8,0
17,9,0
17,10,0
17,11,0
17,12,1
17,13,1
17,14,1
17,15,1
17,16,1
17,17,1
17,18,4
17,19,4
17,20,4
18,1,0
18,2,0
18,3,0
18,4,0
18,5,0
18,6,0
18,7,0
18,8,0
18,9,0
18,10,0
18,11,0
18,12,0
18,13,1
18,14,1
18,15,1
18,16,1
18,17,1
18,18,1
18,19,4
18,20,4
19,1,0
19,2,0
19,3,0
19,4,0
19,5,0
19,6,0
19,7,0
19,8,0
19,9,0
19,10,0
19,11,0
19,12,0
19,13,1
19,14,1
19,15,1
19,16,1
19,17,1
19,18,1
19,19,1
19,20,4
20,1,0
20,2,0
20,3,0
20,4,0
20,5,0
20,6,0
20,7,0
20,8,0
20,9,0
20,10,0
20,11,0
20,12,0
20,13,0
20,14,1
20,15,1
20,16,1
20,17,1
20,18,1
20,19,1
20,20,1

